Variation of the Nebular Dust Attenuation Curve with the Properties of Local Star-forming Galaxies

We use a sample of $78,340$ star-forming galaxies at $z\simeq 0.04-0.1$ from the SDSS DR8 survey to calculate the average nebular dust attenuation curve and its variation with the physical properties of galaxies. Using the first four low-order Balmer emission lines (H$\alpha$, H$\beta$, H$\gamma$, H$\delta$) detected in the composite spectrum of all galaxies in the sample, we derive a nebular attenuation curve in the range of $0.41\,\mu$m to $0.66\,\mu$m that has a similar shape and normalization to that of the Galactic extinction curve (Milky Way curve), the SMC curve and the nebular attenuation curve derived recently for typical star-forming galaxies at $z\sim2$. We divide the galaxies into bins of stellar mass, gas-phase metallicity, and specific star-formation rate, and derive the nebular attenuation curve in each of these bins. This analysis indicates that there is very little variation in the shape of the nebular dust attenuation curve with the properties used to bin the galaxies, and suggests a near universal shape of the nebular dust attenuation curve at least among the galaxies and the range of properties considered in our sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
